Model-Predictive Spill-Free Emergency Stopping for Liquid-Manipulating Robots

Manipulating open liquid containers is challenging because liquids are highly sensitive to vessel accelerations and jerks. Although spill-free liquid manipulation has been widely studied, emergency stopping under unexpected hazards has received little attention, despite the fact that abrupt braking may cause hazardous spills. This letter presents an emergency stop system for robots manipulating liquids in open containers. We formulate emergency stopping as an optimal control problem and solve it in a model predictive control framework to generate time-optimal, spill-free stopping trajectories. The method operates as a plug-and-play safety layer on top of existing slosh-free motion planning methods, enabling immediate reaction to detected hazards while accounting for nonlinear liquid dynamics. We demonstrate, through simulation and on a 7-DoF Franka Emika Panda robot, that the proposed approach achieves fast emergency stopping without spilling.

==> datat/heatmap_triples_updated2.dat <==
x y z
0 0 1.321503131524008001e+00
1 0 1.288100208768267141e+00
2 0 1.254697286012525836e+00
3 0 1.204592901878914102e+00
4 0 1.154488517745302367e+00
5 0 1.137787056367431937e+00
6 0 1.121085594989561507e+00
7 0 1.104384133611690633e+00
8 0 1.070981210855949772e+00
9 0 1.070981210855949772e+00
10 0 1.054279749478079342e+00
11 0 1.054279749478079342e+00
12 0 1.037578288100208468e+00
13 0 1.020876826722338038e+00
14 0 9.874739039665969553e-01
0 1 1.321503131524008001e+00
1 1 1.304801670146137571e+00
2 1 1.237995824634655406e+00
3 1 1.204592901878914102e+00
4 1 1.154488517745302367e+00
5 1 1.137787056367431937e+00
6 1 1.137787056367431937e+00
7 1 1.104384133611690633e+00
8 1 1.087682672233820202e+00
9 1 1.070981210855949772e+00
10 1 1.054279749478079342e+00
11 1 1.054279749478079342e+00
12 1 1.037578288100208468e+00
13 1 1.020876826722338038e+00
14 1 9.874739039665969553e-01
0 2 1.338204592901878875e+00
1 2 1.304801670146137571e+00
2 2 1.271398747390396267e+00
3 2 1.221294363256784532e+00
4 2 1.171189979123173242e+00
5 2 1.154488517745302367e+00
6 2 1.137787056367431937e+00
7 2 1.121085594989561507e+00
8 2 1.104384133611690633e+00
9 2 1.087682672233820202e+00
10 2 1.070981210855949772e+00
11 2 1.054279749478079342e+00
12 2 1.037578288100208468e+00
13 2 1.020876826722338038e+00
14 2 9.874739039665969553e-01
0 3 1.354906054279749306e+00
1 3 1.321503131524008001e+00
2 3 1.288100208768267141e+00
3 3 1.237995824634655406e+00
4 3 1.187891440501043672e+00
5 3 1.154488517745302367e+00
6 3 1.154488517745302367e+00
7 3 1.121085594989561507e+00
8 3 1.121085594989561507e+00
9 3 1.104384133611690633e+00
10 3 1.087682672233820202e+00
11 3 1.070981210855949772e+00
12 3 1.037578288100208468e+00
13 3 1.020876826722338038e+00
14 3 9.874739039665969553e-01
0 4 1.338204592901878875e+00
1 4 1.321503131524008001e+00
2 4 1.288100208768267141e+00
3 4 1.237995824634655406e+00
4 4 1.187891440501043672e+00
5 4 1.154488517745302367e+00
6 4 1.154488517745302367e+00
7 4 1.121085594989561507e+00
8 4 1.121085594989561507e+00
9 4 1.104384133611690633e+00
10 4 1.070981210855949772e+00
11 4 1.054279749478079342e+00
12 4 1.037578288100208468e+00
13 4 1.020876826722338038e+00
14 4 9.874739039665969553e-01
0 5 1.354906054279749306e+00
1 5 1.321503131524008001e+00
2 5 1.288100208768267141e+00
3 5 1.254697286012525836e+00
4 5 1.187891440501043672e+00
5 5 1.154488517745302367e+00
6 5 1.154488517745302367e+00
7 5 1.137787056367431937e+00
8 5 1.121085594989561507e+00
9 5 1.104384133611690633e+00
10 5 1.087682672233820202e+00
11 5 1.054279749478079342e+00
12 5 1.037578288100208468e+00
13 5 1.020876826722338038e+00
14 5 1.004175365344467608e+00
0 6 1.354906054279749306e+00
1 6 1.338204592901878875e+00
2 6 1.304801670146137571e+00
3 6 1.254697286012525836e+00
4 6 1.187891440501043672e+00
5 6 1.154488517745302367e+00
6 6 1.137787056367431937e+00
7 6 1.121085594989561507e+00
8 6 1.121085594989561507e+00
9 6 1.104384133611690633e+00
10 6 1.087682672233820202e+00
11 6 1.070981210855949772e+00
12 6 1.054279749478079342e+00
13 6 1.037578288100208468e+00
14 6 1.020876826722338038e+00
0 7 1.354906054279749306e+00
1 7 1.338204592901878875e+00
2 7 1.321503131524008001e+00
3 7 1.254697286012525836e+00
4 7 1.204592901878914102e+00
5 7 1.137787056367431937e+00
6 7 1.121085594989561507e+00
7 7 1.104384133611690633e+00
8 7 1.087682672233820202e+00
9 7 1.087682672233820202e+00
10 7 1.070981210855949772e+00
11 7 1.070981210855949772e+00
12 7 1.054279749478079342e+00
13 7 1.037578288100208468e+00
14 7 1.020876826722338038e+00
0 8 1.338204592901878875e+00
1 8 1.338204592901878875e+00
2 8 1.304801670146137571e+00
3 8 1.237995824634655406e+00
4 8 1.171189979123173242e+00
5 8 1.121085594989561507e+00
6 8 1.104384133611690633e+00
7 8 1.087682672233820202e+00
8 8 1.070981210855949772e+00
9 8 1.054279749478079342e+00
10 8 1.054279749478079342e+00
11 8 1.037578288100208468e+00
12 8 1.020876826722338038e+00
13 8 1.004175365344467608e+00
14 8 9.874739039665969553e-01
0 9 1.321503131524008001e+00
1 9 1.321503131524008001e+00
2 9 1.288100208768267141e+00
3 9 1.221294363256784532e+00
4 9 1.154488517745302367e+00
5 9 1.087682672233820202e+00
6 9 1.087682672233820202e+00
7 9 1.070981210855949772e+00
8 9 1.054279749478079342e+00
9 9 1.037578288100208468e+00
10 9 1.020876826722338038e+00
11 9 9.874739039665969553e-01
12 9 9.707724425887263031e-01
13 9 9.373695198329852207e-01
14 9 9.206680584551145685e-01
0 10 1.338204592901878875e+00
1 10 1.321503131524008001e+00
2 10 1.288100208768267141e+00
3 10 1.221294363256784532e+00
4 10 1.137787056367431937e+00
5 10 1.087682672233820202e+00
6 10 1.087682672233820202e+00
7 10 1.070981210855949772e+00
8 10 1.054279749478079342e+00
9 10 1.037578288100208468e+00
10 10 1.020876826722338038e+00
11 10 9.874739039665969553e-01
12 10 9.707724425887263031e-01
13 10 9.540709812108556509e-01
14 10 9.206680584551145685e-01
0 11 1.354906054279749306e+00
1 11 1.354906054279749306e+00
2 11 1.321503131524008001e+00
3 11 1.254697286012525836e+00
4 11 1.171189979123173242e+00
5 11 1.137787056367431937e+00
6 11 1.121085594989561507e+00
7 11 1.104384133611690633e+00
8 11 1.087682672233820202e+00
9 11 1.070981210855949772e+00
10 11 1.054279749478079342e+00
11 11 1.054279749478079342e+00
12 11 1.020876826722338038e+00
13 11 1.004175365344467608e+00
14 11 9.874739039665969553e-01
0 12 1.338204592901878875e+00
1 12 1.321503131524008001e+00
2 12 1.288100208768267141e+00
3 12 1.237995824634655406e+00
4 12 1.137787056367431937e+00
5 12 1.104384133611690633e+00
6 12 1.104384133611690633e+00
7 12 1.070981210855949772e+00
8 12 1.070981210855949772e+00
9 12 1.054279749478079342e+00
10 12 1.037578288100208468e+00
11 12 1.004175365344467608e+00
12 12 1.004175365344467608e+00
13 12 9.707724425887263031e-01
14 12 9.540709812108556509e-01
0 13 1.338204592901878875e+00
1 13 1.321503131524008001e+00
2 13 1.288100208768267141e+00
3 13 1.221294363256784532e+00
4 13 1.154488517745302367e+00
5 13 1.121085594989561507e+00
6 13 1.121085594989561507e+00
7 13 1.104384133611690633e+00
8 13 1.087682672233820202e+00
9 13 1.087682672233820202e+00
10 13 1.070981210855949772e+00
11 13 1.054279749478079342e+00
12 13 1.037578288100208468e+00
13 13 1.004175365344467608e+00
14 13 9.874739039665969553e-01

